Tracking the orbit of unresolved subhalos for semi-analytic models

We present a model to track the orbital evolution of "unresolved subhaloes" (USHs) in cosmological simulations. USHs are subhaloes that are no longer distinguished by halo finders as self-bound overdensities within their larger host system due to limited mass resolution. These subhaloes would host "orphan galaxies" in semi-analytic models of galaxy formation and evolution (SAMs). Predicting the evolution of the phase-space components of USHs is crucial for the adequate modelling of environmental processes, interactions and mergers implemented in SAMs that affect the baryonic properties of orphan satellites. Our model takes into account dynamical friction drag, mass loss by tidal stripping and merger with the host halo, involving three free parameters. To calibrate this model, we consider two DM-only simulations of different mass resolution (MultiDark simulations). The simulation with higher-mass resolution ({\sc smdpl}; $ m_{\rm DM} = 9.6 \times 10^7 ~ h^{-1}\,\mathrm{M_{\odot}}$) provides information about subhaloes that are not resolved in the lower-mass resolution one ({\sc mdpl2}; $ m_{\rm DM} = 1.5 \times 10^9 ~ h^{-1}\,\mathrm{M_{\odot}}$); the orbit of those USHs is tracked by our model. We use as constraining functions the subhalo mass function (SHMF) and the two-point correlation function (2PCF) obtained from {\sc smdpl}, being the latter a novel aspect of our approach. While the SHMF fails to put tight constraints on the efficiency of dynamical friction and the merger condition, the addition of clustering information helps to specify the parameters of the model related to the spatial distribution of subhaloes. Our model allows to achieve good convergence between the results of simulations of different mass resolution, with a precision better than 10 per cent for both SHMF and 2PCF.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
